An Error-Code Perspective on Metzner--Kapturowski-like Decoders

In this paper we consider a Metzner-Kapturowski-like decoding algorithm for high-order interleaved sum-rank-metric codes, offering a novel perspective on the decoding process through the concept of an error code. The error code, defined as the linear code spanned by the vectors forming the error matrix, provides a more intuitive understanding of the decoder's functionality and new insights. The proposed algorithm can correct errors of sum-rank weight up to $d-2$, where $d$ is the minimum distance of the constituent code, given a sufficiently large interleaving order. The decoder's versatility is highlighted by its applicability to any linear constituent code, including unstructured or random codes. The computational complexity is $O(\max\{n^3, n^2 s\})$ operations over $\mathbb{F}_{q^m}$, where $n$ is the code length and $s$ is the interleaving order. We further explore the success probability of the decoder for random errors, providing an efficient algorithm to compute an upper bound on this probability. Additionally, we derive bounds and approximations for the success probability when the error weight exceeds the unique decoding radius, showing that the decoder maintains a high success probability in this regime. Our findings suggest that this decoder could be a valuable tool for the design and security analysis of code-based cryptosystems using interleaved sum-rank-metric codes. The new insights into the decoding process and the high success probability of the algorithm even beyond the unique decoding radius underscore its potential to contribute to various coding-related applications.

==> data/mk_bound_n10_q2_m2_t4.txt <==
st,bound,bound_log_base2,bound_log_base10
0,1.00000000000000,0,0
1,0.250000000000000,-2.00000000000000,-0.602059991327962
2,0.0625000000000000,-4.00000000000000,-1.20411998265592
3,0.0156250000000000,-6.00000000000000,-1.80617997398389
4,0.00390625000000000,-8.00000000000000,-2.40823996531185
5,0.000976562500000000,-10.0000000000000,-3.01029995663981
6,0.000244140625000000,-12.0000000000000,-3.61235994796777
7,0.0000610351562500000,-14.0000000000000,-4.21441993929574
8,0.0000152587890625000,-16.0000000000000,-4.81647993062370
9,3.81469726562500e-6,-18.0000000000000,-5.41853992195166
10,9.53674316406250e-7,-20.0000000000000,-6.02059991327962


==> data/mk_bound_n30_q2_m10_t11.txt <==
st,bound,bound_log_base2,bound_log_base10
0,0.0107421875000000,-6.54056838136270,-1.96890727148159
1,0.0000104904174804688,-16.5405683813627,-4.97920722812140
2,1.02445483207703e-8,-26.5405683813627,-7.98950718476121
3,1.00044417195022e-11,-36.5405683813627,-10.9998071414010
4,9.76996261670138e-15,-46.5405683813627,-14.0101070980408
5,9.54097911787244e-18,-56.5405683813627,-17.0204070546806
6,9.31736241979730e-21,-66.5405683813627,-20.0307070113205
7,9.09898673808330e-24,-76.5405683813627,-23.0410069679603
8,8.88572923640948e-27,-86.5405683813627,-26.0513069246001
9,8.67746995743113e-30,-96.5405683813627,-29.0616068812399
10,8.47409175530384e-33,-106.540568381363,-32.0719068378797


==> data/mk_succ_n10_q2_m2_t4_L1.txt <==
st,probability,logprobability_base2,logprobability_base10
0,0.268478536957074,-1.89712133577636,-0.571090427482803
1,0.0680616977672311,-3.87701305066963,-1.16709722183228
2,0.0170714242693952,-5.87227276230096,-1.76773024417317
3,0.00427131259260390,-7.87110480033295,-2.36943864391497
4,0.00106804350761335,-9.87081386709398,-2.97141105561127
5,0.000267024326370705,-11.8707411996752,-3.57344917186647
6,0.0000667569220204264,-13.8707230369358,-4.17550369566506
7,0.0000166892830292794,-15.8707184965081,-4.77756232018809
8,4.17232404004064e-6,-17.8707173614172,-5.37962196981966
9,1.04308121517958e-6,-19.8707170776455,-5.98168187572383
10,2.60770316617975e-7,-21.8707170067027,-6.58374184569586


==> data/mk_succ_n10_q2_m2_t4_L10.txt <==
st,probability,logprobability_base2,logprobability_base10
0,0.299686545898636,-1.73847377780601,-0.523332753794888
1,0.0780549523816321,-3.67936601945805,-1.10759953688366
2,0.0197099528629537,-5.66493186364519,-1.70531441434986
3,0.00493975741444688,-7.66134409013307,-2.30629437823302
4,0.00123570626799846,-9.66044843467492,-2.90808475040231
5,0.000308974500543681,-11.6602246011518,-3.51007736112576
6,0.0000772466210042077,-13.6601686477899,-4.11212050881345
7,0.0000193118424931602,-15.6601546597631,-4.71417628932576
8,4.82797232592714e-6,-17.6601511627760,-5.31623522795571
9,1.20699381289669e-6,-19.6601502885304,-5.91829495610954
10,3.01748498937604e-7,-21.6601500699691,-6.52035488164399


==> data/mk_succ_n10_q2_m2_t4_L5.txt <==
st,probability,logprobability_base2,logprobability_base10
0,0.298522091428631,-1.74409039617709,-0.525023524398781
1,0.0776732701449639,-3.68643798321289,-1.10972841010211
2,0.0196085968875219,-5.67236988401704,-1.70755348159015
3,0.00491404317531527,-7.66887375123153,-2.30856103208085
4,0.00122925418853609,-9.66800101368501,-2.91035830322896
5,0.000307360009653801,-11.6677829101201,-3.51235263884172
6,0.0000768429063264030,-13.6677283892778,-4.11439621776076
7,0.0000192109080762457,-15.6677147593827,-4.71645210608147
8,4.80273836247806e-6,-17.6677113519287,-5.31851107166356
9,1.20068529958308e-6,-19.6677105000664,-5.92057080655542
10,3.00171369205992e-7,-21.6677102871009,-6.52263073377438


==> data/mk_succ_n30_q2_m10_t11_L1.txt <==
st,probability,logprobability_base2,logprobability_base10
0,0.000977516174315518,-9.99859180560850,-3.00987604788824
1,9.54606548475566e-7,-19.9985904310889,-6.02017559075644
2,9.32232958363033e-10,-29.9985904297466,-9.03047554699218
3,9.10383748402226e-13,-39.9985904297453,-12.0407755036316
4,8.89046629299050e-16,-49.9985904297453,-15.0510754602714
5,8.68209598924854e-19,-59.9985904297453,-18.0613754169112
6,8.47860936450052e-22,-69.9985904297453,-21.0716753735510
7,8.27989195752004e-25,-79.9985904297453,-24.0819753301908
8,8.08583198976567e-28,-89.9985904297453,-27.0922752868307
9,7.89632030250553e-31,-99.9985904297453,-30.1025752434705
10,7.71125029541556e-34,-109.998590429745,-33.1128752001103


==> data/mk_succ_n30_q2_m10_t11_L30.txt <==
st,probability,logprobability_base2,logprobability_base10
0,0.000977516174315518,-9.99859180560850,-3.00987604788824
1,9.54606548475566e-7,-19.9985904310889,-6.02017559075644
2,9.32232958363033e-10,-29.9985904297466,-9.03047554699218
3,9.10383748402226e-13,-39.9985904297453,-12.0407755036316
4,8.89046629299050e-16,-49.9985904297453,-15.0510754602714
5,8.68209598924854e-19,-59.9985904297453,-18.0613754169112
6,8.47860936450052e-22,-69.9985904297453,-21.0716753735510
7,8.27989195752004e-25,-79.9985904297453,-24.0819753301908
8,8.08583198976567e-28,-89.9985904297453,-27.0922752868307
9,7.89632030250553e-31,-99.9985904297453,-30.1025752434705
10,7.71125029541556e-34,-109.998590429745,-33.1128752001103


==> data/mk_succ_n30_q2_m10_t11_L6.txt <==
st,probability,logprobability_base2,logprobability_base10
0,0.000977516174315518,-9.99859180560850,-3.00987604788824
1,9.54606548475566e-7,-19.9985904310889,-6.02017559075644
2,9.32232958363033e-10,-29.9985904297466,-9.03047554699218
3,9.10383748402226e-13,-39.9985904297453,-12.0407755036316
4,8.89046629299050e-16,-49.9985904297453,-15.0510754602714
5,8.68209598924854e-19,-59.9985904297453,-18.0613754169112
6,8.47860936450052e-22,-69.9985904297453,-21.0716753735510
7,8.27989195752004e-25,-79.9985904297453,-24.0819753301908
8,8.08583198976567e-28,-89.9985904297453,-27.0922752868307
9,7.89632030250553e-31,-99.9985904297453,-30.1025752434705
10,7.71125029541556e-34,-109.998590429745,-33.1128752001103


==> data/sim_dec_rad_vs_ell_n12_k6_q2_m12_t4.txt <==
ell,eta,nit,s,t,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
1,12,10000,4,4,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999756813034764,-0.000350887296091941,-0.000105627601221103,0.999999940380800,-8.60123270968152e-8,-2.58922904530032e-8,5.96192002433327e-8,-23.9996477365494,-7.22461385407053,0.000243186965235523,-12.0056464768125,-3.61405970685816,0.999756842595068,-0.000350844639215172,-0.000105614760221674,0.000243157404931668,-12.0058218525604,-3.61411250021880
2,6,10000,4,4,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999992883462082,-0.0000102670304952806,-3.09068414547628e-6,0.999999940380800,-8.60123270968152e-8,-2.58922904530032e-8,5.96192002433327e-8,-23.9996477365494,-7.22461385407053,7.11653791781116e-6,-17.1003930055954,-5.14773123232676,0.999992883487194,-0.0000102669942658707,-3.09067323933718e-6,7.11651280576522e-6,-17.1003980964259,-5.14773276481944
3,4,10000,4,4,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999997631931787,-3.41640431247315e-6,-1.02844017537020e-6,0.999999940380800,-8.60123270968152e-8,-2.58922904530032e-8,5.96192002433327e-8,-23.9996477365494,-7.22461385407053,2.36806821298285e-6,-18.6878579304541,-5.62560579177371,0.999997631934521,-3.41640036792458e-6,-1.02843898794276e-6,2.36806547884979e-6,-18.6878595961673,-5.62560629320335
4,3,10000,4,4,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999998613042847,-2.00095759372214e-6,-6.02348255761987e-7,0.999999940380800,-8.60123270968152e-8,-2.58922904530032e-8,5.96192002433327e-8,-23.9996477365494,-7.22461385407053,1.38695715265873e-6,-19.4596453502291,-5.85793695540206,0.999998613043769,-2.00095626461864e-6,-6.02347855661966e-7,1.38695623142784e-6,-19.4596463084819,-5.85793724386492
6,2,10000,4,4,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999999184715134,-1.17620791281272e-6,-3.54073862893954e-7,0.999999940380800,-8.60123270968152e-8,-2.58922904530032e-8,5.96192002433327e-8,-23.9996477365494,-7.22461385407053,8.15284866198303e-7,-20.2261924291077,-6.08869061923315,0.999999184715442,-1.17620746785642e-6,-3.54073728948760e-7,8.15284557744547e-7,-20.2261929749351,-6.08869078354356
12,1,10000,4,4,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999999523148286,-6.87951766578155e-7,-2.07094117310050e-7,0.999999940380800,-8.60123270968152e-8,-2.58922904530032e-8,5.96192002433327e-8,-23.9996477365494,-7.22461385407053,4.76851713664994e-7,-20.9999559623830,-6.32161665229994,0.999999523148386,-6.87951623064579e-7,-2.07094074108159e-7,4.76851614189023e-7,-20.9999562633434,-6.32161674289806


==> data/sim_dec_rad_vs_ell_n12_k6_q2_m12_t5.txt <==
ell,eta,nit,s,t,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
1,12,1113,5,5,0.955076370170710,-0.0663119958108548,-0.0199618998114116,0.0449236298292902,-4.47638168756723,-1.34752515999869,0.00781249953422500,-7.00000008601233,-2.10720999554016,0.999755799770355,-0.000352349483956119,-0.000106067763627517,0.000244200229644775,-11.9996478225197,-3.61225393198241,0.992187500465775,-0.0113153125505718,-0.00340624848803522,0.370719822916025,-1.43159883471267,-0.430954191006116,0.629280177083975,-0.668225597509068,-0.201155948720716
2,6,8973,5,5,0.994427727627326,-0.00806157127176398,-0.00242677476498399,0.00557227237267355,-7.48751850606579,-2.25396766341496,0.971743261359054,-0.0413528967865723,-0.0124484623403549,0.999755799770355,-0.000352349483956119,-0.000106067763627517,0.000244200229644775,-11.9996478225197,-3.61225393198241,0.0282567386409460,-5.14526122863417,-1.54887796534579,0.972135437775989,-0.0407707709782138,-0.0122732250107889,0.0278645622240108,-5.16542470214769,-1.55494777569014
3,4,10000,5,5,0.996900000000000,-0.00447930113626170,-0.00134840400162653,0.00309999999999999,-8.33351606916258,-2.50863830616573,0.990831353645065,-0.0132885732625555,-0.00400025915160758,0.999755799770355,-0.000352349483956119,-0.000106067763627517,0.000244200229644775,-11.9996478225197,-3.61225393198241,0.00916864635493514,-6.76907553243134,-2.03769477817697,0.990872174779150,-0.0132291370786133,-0.00398236707741318,0.00912782522084957,-6.77551311742503,-2.03963268435970
4,3,10000,5,5,0.997100000000000,-0.00418989390542383,-0.00126128374418228,0.00290000000000001,-8.42973138442187,-2.53760200210104,0.994734292895609,-0.00761688130563897,-0.00229290974640956,0.999755799770355,-0.000352349483956119,-0.000106067763627517,0.000244200229644775,-11.9996478225197,-3.61225393198241,0.00526570710439105,-7.56915700839668,-2.27854330141764,0.994747509233280,-0.00759771335467096,-0.00228713961821277,0.00525249076671958,-7.57278256385507,-2.27963470236156
6,2,10000,5,5,0.998100000000000,-0.00274372794542711,-0.000825944411515066,0.00190000000000001,-9.03978486610585,-2.72124639904717,0.996974485191700,-0.00437151158628441,-0.00131595611386424,0.999755799770355,-0.000352349483956119,-0.000106067763627517,0.000244200229644775,-11.9996478225197,-3.61225393198241,0.00302551480830015,-8.36860363874104,-2.51920071708379,0.996978699376076,-0.00436541336597660,-0.00131412036663142,0.00302130062392361,-8.37061454314317,-2.51980605962724
12,1,10000,5,5,0.997700000000000,-0.00332202038362965,-0.00100002778167969,0.00229999999999997,-8.76415042349246,-2.63827216398241,0.998290956107688,-0.00246773848596143,-0.000742863305728809,0.999755799770355,-0.000352349483956119,-0.000106067763627517,0.000244200229644775,-11.9996478225197,-3.61225393198241,0.00170904389231196,-9.19259483533227,-2.76724678342081,0.998292207295961,-0.00246593031373025,-0.000742318991649896,0.00170779270403898,-9.19365141684937,-2.76756484615032


==> data/sim_dec_rad_vs_ell_n12_k6_q2_m2_t2.txt <==
ell,eta,nit,s,t,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
1,12,1000,2,2,0.000000000000000,-332.192809488736,-100.000000000000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.994878052733839,-0.00740839686744244,-0.00223014967688325,0.00512194726616144,-7.60909188515096,-2.29056489719383,1.00000000000000,0.000000000000000,0.000000000000000,1.10649616961289e-7,-23.1074982072796,-6.95605008514284,0.999999889350383,-1.59633662428967e-7,-4.80545207088175e-8
2,6,1000,2,2,0.772000000000000,-0.373327247394007,-0.112382699664264,0.228000000000000,-2.13289427049735,-0.642065152999546,0.515910223098243,-0.954808060168422,-0.287425866212434,0.994878052733839,-0.00740839686744244,-0.00223014967688325,0.00512194726616144,-7.60909188515096,-2.29056489719383,0.484089776901757,-1.04665346746998,-0.315074088774180,0.615311943443524,-0.700610098806244,-0.210904655005785,0.384688056556476,-1.37823905603584,-0.414891297062399
3,4,1000,2,2,0.886000000000000,-0.174621396107069,-0.0525662781129492,0.114000000000000,-3.13289427049735,-0.943095148663527,0.831510410439295,-0.266193768843098,-0.0801323090806165,0.994878052733839,-0.00740839686744244,-0.00223014967688325,0.00512194726616144,-7.60909188515096,-2.29056489719383,0.168489589560705,-2.56926864029403,-0.773426927647316,0.844490465647399,-0.243846959890143,-0.0734052492784046,0.155509534352601,-2.68492505960197,-0.808242979050096
4,3,1000,2,2,0.907000000000000,-0.140825544133565,-0.0423927129399047,0.0930000000000000,-3.42662547355406,-1.03151705144606,0.897659477112549,-0.155759825700297,-0.0468883796551828,0.994878052733839,-0.00740839686744244,-0.00223014967688325,0.00512194726616144,-7.60909188515096,-2.29056489719383,0.102340522887451,-3.28855058526001,-0.989952368421605,0.902431478634307,-0.148110702153390,-0.0445857640270242,0.0975685213656926,-3.35744042513017,-1.01069027661901
6,2,1002,2,2,0.950099800399202,-0.0738490298872649,-0.0222307731467526,0.0499001996007984,-4.32481060342048,-1.30189771719521,0.936511207668702,-0.0946318349077733,-0.0284870208519616,0.994878052733839,-0.00740839686744244,-0.00223014967688325,0.00512194726616144,-7.60909188515096,-2.29056489719383,0.0634887923312984,-3.97735425419149,-1.19730293389338,0.938298248773610,-0.0918815222166752,-0.0276590942344857,0.0617017512263898,-4.01854475307792,-1.20970250959456
12,1,1672,2,2,0.970095693779904,-0.0438010278636097,-0.0131854232278603,0.0299043062200957,-5.06350294230616,-1.52426626876698,0.959764709696174,-0.0592473283870605,-0.0178352230074593,0.994878052733839,-0.00740839686744244,-0.00223014967688325,0.00512194726616144,-7.60909188515096,-2.29056489719383,0.0402352903038263,-4.63539474777663,-1.39539286082404,0.960443421956041,-0.0582274651377211,-0.0175282135779328,0.0395565780439594,-4.65993856278138,-1.40278128534850


==> data/sim_dec_rad_vs_ell_n12_k6_q2_m4_t3.txt <==
ell,eta,nit,s,t,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
1,12,100,3,3,0.910000000000000,-0.136061549576028,-0.0409586076789064,0.0900000000000000,-3.47393118833241,-1.04575749056068,0.00195309321864745,-9.00002347580045,-2.70927702789594,0.999739591295164,-0.000375739272083914,-0.000113108791446208,0.000260408704836360,-11.9069347044163,-3.58434450244175,0.998046906781353,-0.00282047312185209,-0.000849047011641509,0.368547749063786,-1.44007654781989,-0.433506236946024,0.631452250936214,-0.663254450252241,-0.199659484283548
2,6,312,3,3,0.983974358974359,-0.0233073734920690,-0.00701621854125633,0.0160256410256411,-5.96347412397488,-1.79518458968242,0.970223131725968,-0.0436115187059861,-0.0131283752869626,0.999739591295164,-0.000375739272083914,-0.000113108791446208,0.000260408704836360,-11.9069347044163,-3.58434450244175,0.0297768682740320,-5.06966416060648,-1.52612098028521,0.970658106053981,-0.0429648688190900,-0.0129337142743142,0.0293418939460190,-5.09089419339386,-1.53251185696314
3,4,773,3,3,0.993531694695990,-0.00936210320369118,-0.00281827388681290,0.00646830530401032,-7.27239650903749,-2.18920948958231,0.989853709241317,-0.0147127702477403,-0.00442898516388240,0.999739591295164,-0.000375739272083914,-0.000113108791446208,0.000260408704836360,-11.9069347044163,-3.58434450244175,0.0101462907586827,-6.62290378079670,-1.99369269641619,0.989903631385696,-0.0146400114013268,-0.00440708256866204,0.0100963686143039,-6.63001970117203,-1.99583480189593
4,3,1000,3,3,0.999000000000000,-0.00144341686966872,-0.000434511774017692,0.00100000000000000,-9.96578428466209,-3.00000000000000,0.993955378207275,-0.00874700877794147,-0.00263311201449653,0.999739591295164,-0.000375739272083914,-0.000113108791446208,0.000260408704836360,-11.9069347044163,-3.58434450244175,0.00604462179272545,-7.37013221066811,-2.21863086742039,0.993972787999046,-0.00872173923281452,-0.00262550512343653,0.00602721200095384,-7.37429347367001,-2.21988353240381
6,2,1000,3,3,0.996000000000000,-0.00578235259400611,-0.00174066157630127,0.00400000000000000,-7.96578428466209,-2.39794000867204,0.996356547526703,-0.00526598984282508,-0.00158522089955220,0.999739591295164,-0.000375739272083914,-0.000113108791446208,0.000260408704836360,-11.9069347044163,-3.58434450244175,0.00364345247329682,-8.10047811295609,-2.43848689121935,0.996362680302950,-0.00525710979012690,-0.00158254773732697,0.00363731969705019,-8.10290854966346,-2.43921852557083
12,1,1000,3,3,0.999000000000000,-0.00144341686966872,-0.000434511774017692,0.00100000000000000,-9.96578428466209,-3.00000000000000,0.997786498076516,-0.00319694777979618,-0.000962377176290019,0.999739591295164,-0.000375739272083914,-0.000113108791446208,0.000260408704836360,-11.9069347044163,-3.58434450244175,0.00221350192348381,-8.81945365755595,-2.65492009629275,0.997788642586919,-0.00319384704511615,-0.000961443762142734,0.00221135741308140,-8.82085206348463,-2.65534105842340


==> data/sim_dec_rad_vs_ell_n12_k6_q2_m4_t4.txt <==
ell,eta,nit,s,t,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
1,12,1000,4,4,0.283000000000000,-1.82112604183020,-0.548213564475710,0.717000000000000,-0.479954975960182,-0.144480844332200,0.000000000000000,-332.192809488736,-100.000000000000,0.995834358516667,-0.00602230241322600,-0.00181289366934061,0.00416564148333309,-7.90724560574309,-2.38031811041088,1.00000000000000,0.000000000000000,0.000000000000000,1.16081921780343e-7,-23.0383533551317,-6.93523541060056,0.999999883918078,-1.67470822553660e-7,-5.04137409871717e-8
2,6,1000,4,4,0.895000000000000,-0.160040412510468,-0.0481769646840880,0.105000000000000,-3.25153876699596,-0.978810700930062,0.533472509425534,-0.906514165988208,-0.272887955456768,0.995834358516667,-0.00602230241322600,-0.00181289366934061,0.00416564148333309,-7.90724560574309,-2.38031811041088,0.466527490574466,-1.09996599913313,-0.331122759949573,0.626532428765828,-0.674538910784997,-0.203056445388794,0.373467571234172,-1.42094511787227,-0.427747102671844
3,4,1000,4,4,0.931000000000000,-0.103146927103293,-0.0310503190186573,0.0690000000000000,-3.85725982788392,-1.16115090926274,0.844587211170514,-0.243681693024687,-0.0733554989946132,0.995834358516667,-0.00602230241322600,-0.00181289366934061,0.00416564148333309,-7.90724560574309,-2.38031811041088,0.155412788829486,-2.68582286770724,-0.808513246220132,0.855770215448885,-0.224704627157500,-0.0676428329388988,0.144229784551115,-2.79355897200721,-0.840945045230407
4,3,1000,4,4,0.943000000000000,-0.0846703239869906,-0.0254883072626716,0.0570000000000001,-4.13289427049734,-1.24412514432751,0.908868565495449,-0.137856418309608,-0.0414989170059932,0.995834358516667,-0.00602230241322600,-0.00181289366934061,0.00416564148333309,-7.90724560574309,-2.38031811041088,0.0911314345045515,-3.45590741257025,-1.04033179342114,0.912716603899502,-0.131761118156830,-0.0396640488274319,0.0872833961004980,-3.51814895335120,-1.05906836417255
6,2,1322,4,4,0.962178517397882,-0.0556235062233364,-0.0167443438372264,0.0378214826021180,-4.72465027173297,-1.42226145081360,0.946323935711424,-0.0795939785026453,-0.0239601750035303,0.995834358516667,-0.00602230241322600,-0.00181289366934061,0.00416564148333309,-7.90724560574309,-2.38031811041088,0.0536760642885756,-4.21957729766128,-1.27021933561881,0.947628400903976,-0.0776066573589090,-0.0233619317282484,0.0523715990960243,-4.25507153357094,-1.28090416530079
12,1,1578,4,4,0.968314321926489,-0.0464526619777098,-0.0139836446337304,0.0316856780735107,-4.98002530023873,-1.49913699453738,0.968497729067190,-0.0461794288852087,-0.0139013932770795,0.995834358516667,-0.00602230241322600,-0.00181289366934061,0.00416564148333309,-7.90724560574309,-2.38031811041088,0.0315022709328102,-4.98840035654594,-1.50165813770123,0.968921543154520,-0.0455482444012204,-0.0137113878146013,0.0310784568454800,-5.00794131912577,-1.50754055358190


==> data/sim_dec_rad_vs_ell_n12_k6_q2_m5_t5.txt <==
ell,eta,nit,s,t,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
1,12,1000,5,5,0.000000000000000,-332.192809488736,-100.000000000000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.967773467360501,-0.0472587082993787,-0.0142262887544473,0.0322265326394993,-4.95560721741509,-1.49178641917086,1.00000000000000,0.000000000000000,0.000000000000000,9.20394142531466e-57,-186.147649606425,-56.0360261538825,1.00000000000000,0.000000000000000,0.000000000000000
2,6,1000,5,5,0.474000000000000,-1.07704103576383,-0.324221658325915,0.526000000000000,-0.926865295369785,-0.279014255846261,0.000000000000000,-332.192809488736,-100.000000000000,0.967773467360501,-0.0472587082993787,-0.0142262887544473,0.0322265326394993,-4.95560721741509,-1.49178641917086,1.00000000000000,0.000000000000000,0.000000000000000,0.0253552545148088,-5.30157143359500,-1.59593202566739,0.974644745485191,-0.0370516373809992,-0.0111536542401456
3,4,1000,5,5,0.641000000000000,-0.641603738043346,-0.193141970481183,0.359000000000000,-1.47794425083904,-0.444905551421681,0.000000000000000,-332.192809488736,-100.000000000000,0.967773467360501,-0.0472587082993787,-0.0142262887544473,0.0322265326394993,-4.95560721741509,-1.49178641917086,1.00000000000000,0.000000000000000,0.000000000000000,0.303357154198346,-1.72091075943620,-0.518045758451179,0.696642845801654,-0.521508888794959,-0.156989818532674
4,3,1000,5,5,0.705000000000000,-0.504304837375931,-0.151810883008601,0.295000000000000,-1.76121314041288,-0.530177984021837,0.325668465148561,-1.61852406620786,-0.487224292632601,0.967773467360501,-0.0472587082993787,-0.0142262887544473,0.0322265326394993,-4.95560721741509,-1.49178641917086,0.674331534851439,-0.568470028572420,-0.171126530236259,0.503848449811500,-0.988938237320998,-0.297700073292685,0.496151550188500,-1.01114723373098,-0.304385647385684
6,2,1000,5,5,0.776000000000000,-0.365871442474959,-0.110138278741812,0.224000000000000,-2.15842936260448,-0.649751981665837,0.612124048091441,-0.708104047473558,-0.213160558340613,0.967773467360501,-0.0472587082993787,-0.0142262887544473,0.0322265326394993,-4.95560721741509,-1.49178641917086,0.387875951908559,-1.36633276252861,-0.411307145579541,0.674171615395000,-0.568812207984883,-0.171229536503309,0.325828384605000,-1.61781580488175,-0.487011084728675
12,1,1000,5,5,0.795000000000000,-0.330973234490369,-0.0996328713435297,0.205000000000000,-2.28630418515664,-0.688246138944246,0.780462473677823,-0.357598828911529,-0.107647973916682,0.967773467360501,-0.0472587082993787,-0.0142262887544473,0.0322265326394993,-4.95560721741509,-1.49178641917086,0.219537526322177,-2.18746052910598,-0.658491233591902,0.799915301293673,-0.322080845978127,-0.0969559956682471,0.200084698706327,-2.32131725220426,-0.698786122365772


==> data/sim_dec_rad_vs_t_eta10_ell1_n10_q2_m10_k2.txt <==
t,s,nit,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
7,7,1596,0.993734335839599,-0.00906788051836730,-0.00272970403312561,0.00626566416040097,-7.31831684133499,-2.20303288701471,0.124999880674181,-3.00000137720679,-0.903090401572498,0.999022483825684,-0.00141094746146218,-0.000424737508206067,0.000977516174315518,-9.99859180560850,-3.00987604788824,0.875000119325819,-0.192644881198676,-0.0579918877519256,0.416683441293594,-1.26297632539232,-0.380193757756562,0.583316558706406,-0.777649066124783,-0.234095695003642
6,6,2000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999084471724870,-0.00132143309934957,-0.000397791000167443,0.999999045393452,-1.37720679083125e-6,-4.14580554272335e-7,9.54606548475566e-7,-19.9985904310889,-6.02017559075644,0.000915528275129474,-10.0931079367173,-3.03832823842610,0.999084890256002,-0.00132082873337399,-0.000397609067880434,0.000915109743997948,-10.0937676114232,-3.03852682029995
5,5,2000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999999076127096,-1.33286747329180e-6,-4.01233089705692e-7,0.999999999067767,-1.34492786535915e-9,-4.04863629477432e-10,9.32232958363033e-10,-29.9985904297466,-9.03047554699218,9.23872904401462e-7,-20.0458022679830,-6.03438776981195,0.999999076127522,-1.33286685823334e-6,-4.01232904554647e-7,9.23872478062074e-7,-20.0458029337433,-6.03438797022575


==> data/sim_dec_rad_vs_t_eta10_ell1_n10_q2_m10_k5.txt <==
t,s,nit,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
4,4,206,0.951456310679612,-0.0717906830680101,-0.0216111490126773,0.0485436893203883,-4.36457243229586,-1.31386722036915,0.0156249850842727,-6.00000137720679,-1.80618038856444,0.999022483825684,-0.00141094746146218,-0.000424737508206067,0.000977516174315517,-9.99859180560850,-3.00987604788825,0.984375014915727,-0.0227200546396689,-0.00683941794966494,0.373492662587271,-1.42084819391552,-0.427717925653563,0.626507337412729,-0.674596688952407,-0.203073838350279
3,3,2000,0.999500000000000,-0.000721527917459358,-0.000217201545864232,0.000499999999999945,-10.9657842846622,-3.30102999566403,0.999031065963202,-0.00139855399259093,-0.000421006702325491,0.999999045393452,-1.37720679083125e-6,-4.14580554272335e-7,9.54606548474698e-7,-19.9985904310903,-6.02017559075683,0.000968934036798436,-10.0113139265232,-3.01370578789202,0.999031534765732,-0.00139787699769989,-0.000420802906556377,0.000968465234267665,-10.0120121193114,-3.01391596486403
2,2,2000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999999050050064,-1.37048871341581e-6,-4.12558211457096e-7,0.999999999067767,-1.34492786535915e-9,-4.04863629477432e-10,9.32232957494823e-10,-29.9985904310903,-9.03047554739665,9.49949936489803e-7,-20.0056451805375,-6.02229928195235,0.999999050050514,-1.37048806311961e-6,-4.12558015698434e-7,9.49949485730724e-7,-20.0056458651083,-6.02229948802871


==> data/sim_dec_rad_vs_t_eta10_ell2_n20_q2_m10_k10.txt <==
t,s,nit,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
9,9,100,0.880000000000000,-0.184424571137427,-0.0555173278498314,0.120000000000000,-3.05889368905357,-0.920818753952375,0.000000000000000,-332.192809488736,-100.000000000000,0.999022483825684,-0.00141094746146218,-0.000424737508206067,0.000977516174315518,-9.99859180560850,-3.00987604788824,1.00000000000000,0.000000000000000,0.000000000000000,0.141881518278579,-2.81724142109412,-0.848074172776351,0.858118481721421,-0.220751238315341,-0.0664527443128855


==> data/sim_dec_rad_vs_t_eta1_ell24_n24_q2_m2_k8.txt <==
t,s,nit,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
15,15,1000,0.0770000000000000,-3.69899774396719,-1.11350927482752,0.923000000000000,-0.115597447016313,-0.0347982989740879,0.000000000000000,-332.192809488736,-100.000000000000,0.688537537173777,-0.538392786615361,-0.162072378220341,0.311462462826223,-1.68286979346044,-0.506594286628441,1.00000000000000,0.000000000000000,0.000000000000000,0.0689314999602837,-3.85869278084611,-1.16158227108674,0.931068500039716,-0.103040782063364,-0.0310183661777477
14,14,1000,0.527000000000000,-0.924125133024872,-0.278189384787453,0.473000000000000,-1.08008791132269,-0.325138859262188,0.367220019826015,-1.44528338222388,-0.435073650284078,0.918050049565036,-0.123355287336517,-0.0371336416120409,0.0819499504349637,-3.60911311302173,-1.08645130476375,0.632779980173986,-0.660224138187588,-0.198747269455865,0.513579696120945,-0.961339926859850,-0.289392154014233,0.486420303879055,-1.03972464469496,-0.312988305284259
13,13,1000,0.823000000000000,-0.281035664240461,-0.0846001647877302,0.177000000000000,-2.49817873457909,-0.752026733638193,0.823816340773705,-0.279605351881753,-0.0841695978645900,0.979253386202705,-0.0302458829450357,-0.00910491801179739,0.0207466137972946,-5.59098030664084,-1.68305277746550,0.176183659226295,-2.50484797225455,-0.754034374226720,0.836567207433399,-0.257446647945871,-0.0774991633148520,0.163432792566601,-2.61323060756910,-0.786660798465508
12,12,1204,0.958471760797342,-0.0611921681142196,-0.0184206781020931,0.0415282392026578,-4.58976348698498,-1.38165648258579,0.951884275066383,-0.0711419057409239,-0.0214158475767177,0.994797090745606,-0.00752580644495219,-0.00226549348149192,0.00520290925439448,-7.58646573963400,-2.28375374870696,0.0481157249336167,-4.37734772454789,-1.31771296654039,0.952877062616841,-0.0696380009975148,-0.0209631271383302,0.0471229373831590,-4.40742671817776,-1.32676764586237
11,11,3334,0.985002999400120,-0.0217999772086121,-0.00656244704458338,0.0149970005998801,-6.05918219921169,-1.82399559115597,0.986983320255361,-0.0189023911461241,-0.00569018672475660,0.998698255807353,-0.00187924330381003,-0.000565708603597500,0.00130174419264700,-9.58533831408377,-2.88547435112643,0.0130166797446394,-6.26349469263949,-1.88549978016663,0.987057417016615,-0.0187940863598663,-0.00565758373541905,0.0129425829833855,-6.27173062148240,-1.88797904179050
10,10,10000,0.995100000000000,-0.00708658204027108,-0.00213327376085525,0.00490000000000002,-7.67300253543424,-2.30980391997148,0.996500930594030,-0.00505694254479057,-0.00152229139233131,0.999674500436686,-0.000469673049138744,-0.000141385675945725,0.000325499563314302,-11.5850567716569,-3.48744958973885,0.00349906940597045,-8.15881300314912,-2.45604744296121,0.996506348882392,-0.00504909818031607,-0.00151993000332756,0.00349365111760822,-8.16104873938034,-2.45672046662920
9,9,10000,0.998900000000000,-0.00158783801608181,-0.000477986871096212,0.00109999999999999,-9.82828076091217,-2.95860731484178,0.999064146390864,-0.00135078352735141,-0.000406626359381571,0.999918621193813,-0.000117409577509672,-0.0000353438046086464,0.0000813788061869059,-13.5849873579581,-4.08948868546138,0.000935853609135901,-10.0614295056073,-3.02879208044642,0.999064537434953,-0.00135021884163004,-0.000406456372041316,0.000935462565046556,-10.0620324581008,-3.02897358723292
8,8,10000,0.999600000000000,-0.000577193462745523,-0.000173752545587563,0.000399999999999956,-11.2877123795496,-3.39794000867209,0.999750774436506,-0.000359601297294847,-0.000108250776965430,0.999979655108309,-0.0000293517729297273,-8.83576407776597e-6,0.0000203448916905491,-15.5849738744343,-4.69154461784422,0.000249225563493779,-11.9702603238914,-3.60340741339775,0.999750802374052,-0.000359560981889113,-0.000108238640819017,0.000249197625948057,-11.9704220553660,-3.60345609942286
7,7,10000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999933878741118,-0.0000953959661711231,-0.0000287170472828545,0.999994913819763,-7.33782566572552e-6,-2.20890562833640e-6,5.08618023700047e-6,-17.5849859821645,-5.29360825396216,0.0000661212588815426,-13.8845262820983,-4.17965888649649,0.999933880720139,-0.0000953931108597441,-0.0000287161877484824,0.0000661192798613349,-13.8845694628456,-4.17967188519665
6,6,10000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999982516053952,-0.0000252242227688211,-7.59324767072550e-6,0.999998728512178,-1.83437034110276e-6,-5.52200495828299e-7,1.27148782171659e-6,-19.5850509253325,-5.89568779513170,0.0000174839460480781,-15.8036096430589,-4.75736054232526,0.999982516193104,-0.0000252240220115374,-7.59318723676126e-6,0.0000174838068961407,-15.8036211252842,-4.75736399881952


==> data/sim_dec_rad_vs_t_eta2_ell12_n24_q2_m2_k8.txt <==
t,s,nit,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
15,15,1000,0.0440000000000000,-4.50635266602479,-1.35654732351381,0.956000000000000,-0.0649174766813385,-0.0195421077238999,0.000000000000000,-332.192809488736,-100.000000000000,0.688537537173777,-0.538392786615361,-0.162072378220341,0.311462462826223,-1.68286979346044,-0.506594286628441,1.00000000000000,0.000000000000000,0.000000000000000,0.00716409153231686,-7.12500051456658,-2.14483887400584,0.992835908467683,-0.0103727996936586,-0.00312252384680540
14,14,1000,0.481000000000000,-1.05589120089205,-0.317854923626168,0.519000000000000,-0.946193556304206,-0.284832642151542,0.000000000000000,-332.192809488736,-100.000000000000,0.918050049565036,-0.123355287336517,-0.0371336416120409,0.0819499504349637,-3.60911311302173,-1.08645130476375,1.00000000000000,0.000000000000000,0.000000000000000,0.294806721995503,-1.76215867466396,-0.530462618193339,0.705193278004497,-0.503909372123479,-0.151691836105370
13,13,1000,0.812000000000000,-0.300448367476911,-0.0904439707588247,0.188000000000000,-2.41119543298445,-0.725842150736320,0.680436025106105,-0.555468569603199,-0.167212701099129,0.979253386202705,-0.0302458829450357,-0.00910491801179739,0.0207466137972946,-5.59098030664084,-1.68305277746550,0.319563974893895,-1.64582331544294,-0.495442185511467,0.723521301561550,-0.466892602380792,-0.140548678070235,0.276478698438450,-1.85475976394295,-0.558338323697474
12,12,1890,0.947089947089947,-0.0784266469568162,-0.0236087731933510,0.0529100529100529,-4.24031432933371,-1.27646180417324,0.913814435145184,-0.130026862509654,-0.0391419858574823,0.994797090745606,-0.00752580644495219,-0.00226549348149192,0.00520290925439448,-7.58646573963400,-2.28375374870696,0.0861855648548160,-3.53640993596264,-1.06456546768889,0.917174336380026,-0.124732107713162,-0.0375481058440524,0.0828256636199738,-3.59377833218791,-1.08183507575583
11,11,5876,0.982981620149762,-0.0247636536691089,-0.00745460255663617,0.0170183798502382,-5.87676249078156,-1.76908178711822,0.977001869355550,-0.0335667722971801,-0.0101046053190740,0.998698255807353,-0.00187924330381003,-0.000565708603597500,0.00130174419264700,-9.58533831408377,-2.88547435112643,0.0229981306444499,-5.44233959032617,-1.63830746327780,0.977246557970406,-0.0332054967826406,-0.00999585055249866,0.0227534420295935,-5.45777138409393,-1.64295289608880
10,10,10000,0.996600000000000,-0.00491352086591699,-0.00147911716496187,0.00339999999999996,-8.20024953829913,-2.46852108295775,0.993907676838018,-0.00881624747998215,-0.00265395494067161,0.999674500436686,-0.000469673049138744,-0.000141385675945725,0.000325499563314302,-11.5850567716569,-3.48744958973885,0.00609232316198181,-7.35879181430387,-2.21521706795203,0.993924998528270,-0.00879110460258026,-0.00264638618039634,0.00607500147173043,-7.36289952643619,-2.21645361251741
9,9,10000,0.999300000000000,-0.00101024015394212,-0.000304112589160776,0.000700000000000034,-10.4803574574918,-3.15490195998572,0.998395364664630,-0.00231685879504832,-0.000697443993027454,0.999918621193813,-0.000117409577509672,-0.0000353438046086464,0.0000813788061869059,-13.5849873579581,-4.08948868546138,0.00160463533536966,-9.28353881262865,-2.79462364851200,0.998396571848692,-0.00231511439852181,-0.000696918877348641,0.00160342815130807,-9.28462457576802,-2.79495049578514
8,8,10000,0.999700000000000,-0.000432873446530659,-0.000130307891732177,0.000299999999999967,-11.7027498788285,-3.52287874528038,0.999579365505892,-0.000606974964932150,-0.000182717671061670,0.999979655108309,-0.0000293517729297273,-8.83576407776597e-6,0.0000203448916905491,-15.5849738744343,-4.69154461784422,0.000420634494108404,-11.2151452165016,-3.37609511589440,0.999579448723049,-0.000606854857434871,-0.000182681515102285,0.000420551276950611,-11.2154306635108,-3.37618104400633
7,7,10000,0.999900000000000,-0.000144276718045019,-0.0000434316198075056,0.0000999999999999890,-13.2877123795496,-4.00000000000005,0.999890175215573,-0.000158452373018146,-0.0000476989171626000,0.999994913819763,-7.33782566572552e-6,-2.20890562833640e-6,5.08618023700047e-6,-17.5849859821645,-5.29360825396216,0.000109824784427299,-13.1525087119510,-3.95929964052908,0.999890180903076,-0.000158444166784353,-0.0000476964468400770,0.000109819096924188,-13.1525834268257,-3.95932213194748
6,6,10000,0.999900000000000,-0.000144276718045019,-0.0000434316198075056,0.0000999999999999890,-13.2877123795496,-4.00000000000005,0.999971421954233,-0.0000412299940458875,-0.0000124114649288595,0.999998728512178,-1.83437034110276e-6,-5.52200495828299e-7,1.27148782171659e-6,-19.5850509253325,-5.89568779513170,0.0000285780457673282,-15.0947332094439,-4.54396747258786,0.999971422340204,-0.0000412294371906778,-0.0000124112972987381,0.0000285776597957447,-15.0947526944379,-4.54397333815551
5,5,10000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999992584808924,-0.0000106978990565201,-3.22038850659795e-6,0.999999682186192,-4.58508478138153e-7,-1.38024805185827e-7,3.17813808401206e-7,-21.5853148558273,-6.49782723745536,7.41519107624984e-6,-17.0410847004870,-5.12987765349713,0.999992584834962,-0.0000106978614914208,-3.22037719837627e-6,7.41516503834329e-6,-17.0410897664150,-5.12987917849343
4,4,10000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999998080683963,-2.76899038510992e-6,-8.33549163623245e-7,0.999999920604752,-1.14543135488756e-7,-3.44809195795191e-8,7.93952482289455e-8,-23.5863720938173,-7.10020548913086,1.91931603650479e-6,-18.9909762826173,-5.71685350801107,0.999998080685711,-2.76898786368808e-6,-8.33548404599639e-7,1.91931428881003e-6,-18.9909775963102,-5.71685390347201


==> data/sim_dec_rad_vs_t_eta2_ell5_n10_q2_m10_k2.txt <==
t,s,nit,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
7,7,2000,0.999000000000000,-0.00144341686966872,-0.000434511774017692,0.00100000000000000,-9.96578428466209,-3.00000000000000,0.994317232635534,-0.00822188401175930,-0.00247503370840966,0.999022483825684,-0.00141094746146218,-0.000424737508206067,0.000977516174315518,-9.99859180560850,-3.00987604788824,0.00568276736446581,-7.45919062769289,-2.24544012231120,0.994330653839664,-0.00820241077592684,-0.00246917168031145,0.00566934616033643,-7.46260192438567,-2.24646702493984
6,6,2000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999992773418574,-0.0000104257908580351,-3.13847577678789e-6,0.999999045393452,-1.37720679083125e-6,-4.14580554272335e-7,9.54606548475566e-7,-19.9985904310889,-6.02017559075644,7.22658142643907e-6,-17.0782552354928,-5.14106709948876,0.999992773441357,-0.0000104257579875984,-3.13846588180047e-6,7.22655864264195e-6,-17.0782597839952,-5.14106846872441
5,5,2000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999999991453965,-1.23293223531542e-8,-3.71149585450985e-9,0.999999999067767,-1.34492786535915e-9,-4.04863629477432e-10,9.32232958363033e-10,-29.9985904297466,-9.03047554699218,8.54603503742903e-9,-26.8020976221274,-8.06823533097460,0.999999991453965,-1.23293223531542e-8,-3.71149585450985e-9,8.54603500474649e-9,-26.8020976276447,-8.06823533263547


==> data/sim_dec_rad_vs_t_eta2_ell5_n10_q2_m2_k2.txt <==
t,s,nit,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
7,7,100,0.340000000000000,-1.55639334852439,-0.468521082957745,0.660000000000000,-0.599462070416271,-0.180456064458131,0.000000000000000,-332.192809488736,-100.000000000000,0.688541039217603,-0.538385448789695,-0.162070169314712,0.311458960782397,-1.68288601502891,-0.506599169807126,1.00000000000000,0.000000000000000,0.000000000000000,0.173296189233801,-2.52868816476288,-0.761210987274131,0.826703810766199,-0.274557557845714,-0.0826500604478086
6,6,100,0.770000000000000,-0.377069649079823,-0.113509274827518,0.230000000000000,-2.12029423371771,-0.638272163982407,0.515536131464460,-0.955854552147716,-0.287740891688424,0.918054718956804,-0.123347949510851,-0.0371314327064126,0.0819452810431956,-3.60919531807783,-1.08647605095143,0.484463868535540,-1.04553902187520,-0.314738607221615,0.600870228803474,-0.734874652166208,-0.221219313355163,0.399129771196526,-1.32507020101514,-0.398885876866057
5,5,100,0.880000000000000,-0.184424571137427,-0.0555173278498314,0.120000000000000,-3.05889368905357,-0.920818753952375,0.852178598246027,-0.230772274997649,-0.0694693769419095,0.979258366887258,-0.0302385451193700,-0.00910270910616905,0.0207416331127420,-5.59132669914830,-1.68315705200052,0.147821401753973,-2.75807293522015,-0.830262683730267,0.860993312830506,-0.215926062356685,-0.0650002216149735,0.139006687169494,-2.84677380680040,-0.856964306717461
4,4,361,0.972299168975069,-0.0405278065826102,-0.0122000854398338,0.0277008310249307,-5.17392693199981,-1.55750720190566,0.957437710904198,-0.0627494638213066,-0.0188894708220451,0.994802150488643,-0.00751846861928642,-0.00226328457586357,0.00519784951135693,-7.58786941929405,-2.28417629838894,0.0425622890958021,-4.55428044545928,-1.37097502274916,0.958203091392702,-0.0615966269297650,-0.0185424323375830,0.0417969086072976,-4.58045994846978,-1.37885583842690
3,3,774,0.987080103359173,-0.0187609281086615,-0.00564760210720265,0.0129198966408268,-6.27426166125705,-1.88874096068289,0.988139777911077,-0.0172129613408563,-0.00518161767780225,0.998703335392520,-0.00187190547814436,-0.000563499697969178,0.00129666460747990,-9.59097892126244,-2.88717234308097,0.0118602220889232,-6.39772516441120,-1.92590717850205,0.988200623131391,-0.0171241293789220,-0.00515487659268633,0.0117993768686085,-6.40514551767116,-1.92814092741172
2,2,2000,0.997000000000000,-0.00433459026389113,-0.00130484168834428,0.00300000000000000,-8.38082178394093,-2.52287874528034,0.996762155184962,-0.00467880136840224,-0.00140845955564276,0.999679584987234,-0.000462335223473003,-0.000139176770317384,0.000320415012765807,-11.6077706340021,-3.49428714362213,0.00323784481503814,-8.27075044353675,-2.48974397015574,0.996766764624472,-0.00467212976664541,-0.00140645120339483,0.00323323537552839,-8.27280574696396,-2.49036267813752
1,1,2000,0.999500000000000,-0.000721527917459358,-0.000217201545864232,0.000499999999999945,-10.9657842846622,-3.30102999566403,0.999130262061954,-0.00125531258574816,-0.000377886742244709,0.999923706986010,-0.000110071751843982,-0.0000331348989803207,0.0000762930139899254,-13.6780895162436,-4.11751522776635,0.000869737938046455,-10.1671316135700,-3.06061158554811,0.999130600975449,-0.00125482321138440,-0.000377739425882110,0.000869399024550912,-10.1676939026088,-3.06078085141502


==> data/sim_dec_rad_vs_t_eta2_ell5_n10_q2_m5_k2.txt <==
t,s,nit,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
7,7,112,0.910714285714286,-0.134929580086109,-0.0406178509082641,0.0892857142857143,-3.48542682717024,-1.04921802267018,0.817357063317926,-0.290961635924777,-0.0875881800008206,0.967773467331455,-0.0472587083426787,-0.0142262887674819,0.0322265326685454,-4.95560721611478,-1.49178641877943,0.182642936682074,-2.45290213319829,-0.738397118520852,0.830561947472767,-0.267840319259863,-0.0806279701454359,0.169438052527233,-2.56117018227550,-0.770989048865113


==> data/sim_dec_rad_vs_t_eta2_ell6_n12_q2_m5_k6.txt <==
t,s,nit,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
5,5,100,0.730000000000000,-0.454031630894707,-0.136677139879544,0.270000000000000,-1.88896868761126,-0.568636235841013,0.612124048091441,-0.708104047473558,-0.213160558340613,0.967773467360501,-0.0472587082993787,-0.0142262887544473,0.0322265326394993,-4.95560721741509,-1.49178641917086,0.387875951908559,-1.36633276252861,-0.411307145579541,0.674171615395000,-0.568812207984883,-0.171229536503309,0.325828384605000,-1.61781580488175,-0.487011084728675
4,4,610,0.991803278688525,-0.0118741002882918,-0.00357446035829815,0.00819672131147542,-6.93073733756288,-2.08635983067475,0.986611529837560,-0.0194459476904994,-0.00585381354895303,0.998991966307614,-0.00145501868625387,-0.000438004268814014,0.00100803369238636,-9.95424042456793,-2.99652495184591,0.0133884701624405,-6.22286506967654,-1.87326904494227,0.986694012308704,-0.0193253408715262,-0.00581750727876048,0.0133059876912956,-6.23178058550652,-1.87595288263391
3,3,1000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999545611906502,-0.000655692429829431,-0.000197383089308459,0.999968498043985,-0.0000454484315825975,-0.0000136813411622441,0.0000315019560152849,-14.9541990634135,-4.50166247921767,0.000454388093498026,-11.1037873476919,-3.34257305712946,0.999545707820120,-0.000655553992830514,-0.000197341415619275,0.000454292179879801,-11.1040919082858,-3.34266473900373


==> data/sim_dec_rad_vs_t_eta2_ell8_n16_q2_m2_k8.txt <==
t,s,nit,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
7,7,100,0.0200000000000000,-5.64385618977472,-1.69897000433602,0.980000000000000,-0.0291463456595165,-0.00877392430750515,0.000000000000000,-332.192809488736,-100.000000000000,0.688541039217603,-0.538385448789695,-0.162070169314712,0.311458960782397,-1.68288601502891,-0.506599169807126,1.00000000000000,0.000000000000000,0.000000000000000,0.00936464004131918,-6.73856074353966,-2.02850891140922,0.990635359958681,-0.0135739771185705,-0.00408617427314625
6,6,100,0.480000000000000,-1.05889368905357,-0.318758762624413,0.520000000000000,-0.943416471633632,-0.283996656365201,0.000000000000000,-332.192809488736,-100.000000000000,0.918054718956804,-0.123347949510851,-0.0371314327064126,0.0819452810431956,-3.60919531807783,-1.08647605095143,1.00000000000000,0.000000000000000,0.000000000000000,0.319815929369062,-1.64468629662754,-0.495099908742397,0.680184070630938,-0.556002875214510,-0.167373543114985
5,5,100,0.820000000000000,-0.286304185156641,-0.0861861476162833,0.180000000000000,-2.47393118833241,-0.744727494896694,0.705611138827293,-0.503054759326317,-0.151434572018746,0.979258366887258,-0.0302385451193700,-0.00910270910616905,0.0207416331127420,-5.59132669914830,-1.68315705200052,0.294388861172707,-1.76420500988820,-0.531078626477019,0.742172926672650,-0.430172720189161,-0.129494892093306,0.257827073327350,-1.95552433194672,-0.588671481166731
4,4,185,0.945945945945946,-0.0801703486839833,-0.0241336797167194,0.0540540540540541,-4.20945336562895,-1.26717172840301,0.921525326065089,-0.117904279236014,-0.0354927246671820,0.994802150488643,-0.00751846861928642,-0.00226328457586357,0.00519784951135693,-7.58786941929405,-2.28417629838894,0.0784746739349113,-3.67162906040459,-1.10527048013334,0.924293435537670,-0.113577157976197,-0.0341901313731018,0.0757065644623297,-3.72343778907962,-1.12086646150174
3,3,749,0.986648865153538,-0.0193913543126002,-0.00583737930464076,0.0133511348464620,-6.22689381357138,-1.87448181769946,0.979274571598194,-0.0302146716826279,-0.00909552248561010,0.998703335392520,-0.00187190547814436,-0.000563499697969178,0.00129666460747990,-9.59097892126244,-2.88717234308097,0.0207254284018059,-5.59245426673774,-1.68349648366708,0.979471684075562,-0.0299243092186467,-0.00900811467433685,0.0205283159244382,-5.60624091143280,-1.68764667725985
2,2,2076,0.995183044315992,-0.00696618949282137,-0.00209703199281849,0.00481695568400775,-7.69766263347050,-2.31722734917642,0.994560048106431,-0.00786961624657753,-0.00236899054458443,0.999679584987234,-0.000462335223473003,-0.000139176770317384,0.000320415012765807,-11.6077706340021,-3.49428714362213,0.00543995189356936,-7.52219039113055,-2.26440494082567,0.994573757417116,-0.00784972984729662,-0.00236300414189513,0.00542624258288416,-7.52583073919841,-2.26550079478875


==> data/sim_dec_rad_vs_t_eta2_ell8_n16_q2_m4_k8.txt <==
t,s,nit,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
7,7,100,0.540000000000000,-0.888968687611256,-0.267606240177031,0.460000000000000,-1.12029423371771,-0.337242168318426,0.000000000000000,-332.192809488736,-100.000000000000,0.933594707414094,-0.0991317125150689,-0.0298416189885742,0.0664052925859056,-3.91255795899848,-1.17779730543239,1.00000000000000,0.000000000000000,0.000000000000000,0.354735176870438,-1.49518569446992,-0.450095743123127,0.645264823129562,-0.632036716359865,-0.190262009985287
6,6,157,0.936305732484076,-0.0949484040552626,-0.0285823176610576,0.0636942675159236,-3.97269265400426,-1.19589965240923,0.931975876497178,-0.101635482613288,-0.0305953288903849,0.995834354575034,-0.00602230812358742,-0.00181289538833068,0.00416564542496592,-7.90724424063007,-2.38031769947091,0.0680241235028217,-3.87780972744022,-1.16733704543707,0.934100259075771,-0.0983506889473955,-0.0296065074673840,0.0658997409242291,-3.92358339628745,-1.18111629277168
5,5,2000,0.998000000000000,-0.00288827932482651,-0.000869458712628891,0.00200000000000000,-8.96578428466209,-2.69897000433602,0.995441646688262,-0.00659134800329303,-0.00198419346085109,0.999739587338073,-0.000375744982445377,-0.000113110510436295,0.000260412661926573,-11.9069127818348,-3.58433790308714,0.00455835331173842,-7.77727153440321,-2.34119201627900,0.995451402933170,-0.00657720833250592,-0.00197993699581536,0.00454859706683008,-7.78036264414830,-2.34212253303216
4,4,2000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999697125663619,-0.000437021487747044,-0.000131556576561559,0.999983723989438,-0.0000234815108163987,-7.06863909924423e-6,0.0000162760105619637,-15.9068933527066,-4.78845203699269,0.000302874336380870,-11.6889930409164,-3.51873752442338,0.999697168936330,-0.000436959039508423,-0.000131537777768558,0.000302831063669573,-11.6891991785077,-3.51879957802159
3,3,2000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999980004624328,-0.0000288475177319676,-8.68396813777082e-6,0.999998982762979,-1.46756355244453e-6,-4.41780649828994e-7,1.01723702126879e-6,-19.9069126958633,-5.99257784251897,0.0000199953756718371,-15.6099740877721,-4.69907043195691,0.999980004813502,-0.0000288472448059444,-8.68388597885124e-6,0.0000199951864977566,-15.6099877370180,-4.69907454078933


==> data/sim_dec_rad_vs_t_eta3_ell4_n12_q2_m2_k2.txt <==
t,s,nit,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
8,8,100,0.790000000000000,-0.340075441597622,-0.102372908709559,0.210000000000000,-2.25153876699596,-0.677780705266081,0.638247277206226,-0.647812616848708,-0.195011029241039,0.918050341334112,-0.123354828828039,-0.0371335035872357,0.0819496586658884,-3.60911824950497,-1.08645285099928,0.361752722793774,-1.46692421939839,-0.441588191404885,0.121423564557185,-3.04187966365005,-0.915697021958928,0.878576435442815,-0.186760289886124,-0.0562204492546237
7,7,100,0.920000000000000,-0.120294233717712,-0.0362121726544447,0.0800000000000000,-3.64385618977473,-1.09691001300806,0.808083200363046,-0.307424254173089,-0.0925439219007277,0.979253697423052,-0.0302454244365575,-0.00910477998699216,0.0207463025769476,-5.59100194869883,-1.68305929237412,0.191916799636954,-2.38144709001328,-0.716887007180700,0.500005971115373,-0.999982771105800,-0.301024809250035,0.499994028884627,-1.00001722909995,-0.301035182139865
6,6,100,0.950000000000000,-0.0740005814437769,-0.0222763947111522,0.0500000000000000,-4.32192809488736,-1.30102999566398,0.931831879978826,-0.101858405887026,-0.0306624354825114,0.994797406905958,-0.00752534793647405,-0.00226535545668673,0.00520259309404200,-7.58655340920679,-2.28378013987808,0.0681681200211738,-3.87475899363971,-1.16641868305433,0.795177509509341,-0.330651142034188,-0.0995359118528421,0.204822490490659,-2.28755395602473,-0.688622357463248
5,5,441,0.988662131519274,-0.0164505207805942,-0.00495210019925250,0.0113378684807256,-6.46270675067016,-1.94546858513182,0.979476667304127,-0.0299169692812419,-0.00900590513301171,0.998698573207550,-0.00187878479533200,-0.000565570578792346,0.00130142679245001,-9.58569012477548,-2.88558025669743,0.0205233326958726,-5.60659116675341,-1.68775211461749,0.933125103767299,-0.0998575792066297,-0.0300601266355874,0.0668748962327007,-3.90239144194830,-1.17473687884885
4,4,1000,0.996000000000000,-0.00578235259400611,-0.00174066157630127,0.00400000000000000,-7.96578428466209,-2.39794000867204,0.994296791391004,-0.00825154334409612,-0.00248396205709441,0.999674818147147,-0.000469214540660514,-0.000141247651140511,0.000325181852853184,-11.5864656311440,-3.48787369870414,0.00570320860899586,-7.45401048084109,-2.24388074272686,0.982286398737760,-0.0257843719788903,-0.00776186938500382,0.0177136012622398,-5.81899864086949,-1.75169313562966
3,3,1000,0.999000000000000,-0.00144341686966872,-0.000434511774017692,0.00100000000000000,-9.96578428466209,-3.00000000000000,0.998475122553775,-0.00220161215092401,-0.000662751296246423,0.999918938981859,-0.000116951069031491,-0.0000352057798034477,0.0000810610181408156,-13.5906321784318,-4.09118794574408,0.00152487744622543,-9.35709098613582,-2.81676505898394,0.996558000840039,-0.00497432084241799,-0.00149741978162434,0.00344199915996152,-8.18253753938144,-2.46318924000036
2,2,1000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999599750617673,-0.000577553389408173,-0.000173860894309260,0.999979972915753,-0.0000288932644514646,-8.69773927254265e-6,0.0000200270842470318,-15.6076880806726,-4.69838227524963,0.000400249382327395,-11.2868132032012,-3.39766932961981,0.999599825802959,-0.000577444876539506,-0.000173828228680876,0.000400174197040550,-11.2870842332997,-3.39775091780920


==> data/sim_dec_rad_vs_t_eta3_ell8_n24_q2_m2_k8.txt <==
t,s,nit,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
15,15,1000,0.0250000000000000,-5.32192809488736,-1.60205999132796,0.975000000000000,-0.0365258760251140,-0.0109953843014632,0.000000000000000,-332.192809488736,-100.000000000000,0.688537537173777,-0.538392786615361,-0.162072378220341,0.311462462826223,-1.68286979346044,-0.506594286628441,1.00000000000000,0.000000000000000,0.000000000000000,8.54005127437302e-6,-16.8373238375274,-5.06853952180392,0.999991459948726,-0.0000123207422324383,-3.70891298080793e-6
14,14,1000,0.421000000000000,-1.24810786159569,-0.375717904164332,0.579000000000000,-0.788364746672851,-0.237321436272564,0.269554638043269,-1.89135036163274,-0.569353191161372,0.918050049565036,-0.123355287336517,-0.0371336416120409,0.0819499504349637,-3.60911311302173,-1.08645130476375,0.730445361956731,-0.453151732853972,-0.136412264176157,0.0310073567346305,-5.01124564313332,-1.50853525422357,0.968992643265369,-0.0454423823583147,-0.0136795201642845
13,13,1000,0.794000000000000,-0.332789087519129,-0.100179497572904,0.206000000000000,-2.27928375747887,-0.686132779630847,0.706916766116406,-0.500387735835885,-0.150631717948986,0.979253386202705,-0.0302458829450357,-0.00910491801179739,0.0207466137972946,-5.59098030664084,-1.68305277746550,0.293083233883594,-1.77061765529676,-0.533009025096553,0.267918082150730,-1.90013614099769,-0.571997974285508,0.732081917849270,-0.449923003942913,-0.135440319926060
12,12,1509,0.933730947647449,-0.0989211942170466,-0.0297782466662334,0.0662690523525513,-3.91552090075196,-1.17868923977559,0.899663674221571,-0.152542322574650,-0.0459198147032205,0.994797090745606,-0.00752580644495219,-0.00226549348149192,0.00520290925439448,-7.58646573963400,-2.28375374870696,0.100336325778429,-3.31708408083629,-0.998541806471209,0.546165459607102,-0.872590016282543,-0.262675768817967,0.453834540392898,-1.13976168121158,-0.343102453953093
11,11,4704,0.978741496598639,-0.0310002267041340,-0.00933199811032790,0.0212585034013606,-5.55581615506164,-1.67246731306808,0.968875015217185,-0.0456175247641961,-0.0137322432819675,0.998698255807353,-0.00187924330381003,-0.000565708603597500,0.00130174419264700,-9.58533831408377,-2.88547435112643,0.0311249847828146,-5.00578305793580,-1.50689085222524,0.729244522825730,-0.455525449446915,-0.137126824071838,0.270755477174270,-1.88493757215170,-0.567422749171702
10,10,10000,0.994100000000000,-0.00853711005396763,-0.00256992620252880,0.00590000000000002,-7.40506933018760,-2.22914798835785,0.990954458561740,-0.0131093380980582,-0.00394630399081612,0.999674500436686,-0.000469673049138744,-0.000141385675945725,0.000325499563314302,-11.5850567716569,-3.48744958973885,0.00904554143826014,-6.78857742394776,-2.04356543249559,0.840055634497781,-0.251443218238610,-0.0756919508961063,0.159944365502219,-2.64435792459812,-0.796031054575786
9,9,10000,0.998300000000000,-0.00245466862951544,-0.000738928886899543,0.00170000000000003,-9.20024953829908,-2.76955107862172,0.997485272001728,-0.00363255497286325,-0.00109350800773020,0.999918621193813,-0.000117409577509672,-0.0000353438046086464,0.0000813788061869059,-13.5849873579581,-4.08948868546138,0.00251472799827192,-8.63538192310682,-2.59950898286967,0.908000583532734,-0.139234870213121,-0.0419138723765308,0.0919994164672664,-3.44223147928389,-1.03621492728325
8,8,10000,0.999400000000000,-0.000865876813561612,-0.000260654893431994,0.000600000000000045,-10.7027498788282,-3.22184874961632,0.999321769133073,-0.000978812276176157,-0.000294651855253160,0.999979655108309,-0.0000293517729297273,-8.83576407776597e-6,0.0000203448916905491,-15.5849738744343,-4.69154461784422,0.000678230866926847,-10.5259359352791,-3.16862244895641,0.949430222317313,-0.0748661204377545,-0.0225369479107563,0.0505697776826869,-4.30558075374160,-1.29610895562976
7,7,10000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999820794423354,-0.000258562165309303,-0.0000778349675019292,0.999994913819763,-7.33782566572552e-6,-2.20890562833640e-6,5.08618023700047e-6,-17.5849859821645,-5.29360825396216,0.000179205576645587,-12.4460968466531,-3.74664847978147,0.973900206253959,-0.0381541452887209,-0.0114855421908265,0.0260997937460414,-5.25981778385079,-1.58336292466593
6,6,10000,0.999900000000000,-0.000144276718045019,-0.0000434316198075056,0.0000999999999999890,-13.2877123795496,-4.00000000000005,0.999953292430774,-0.0000673863522322639,-0.0000202853133202899,0.999998728512178,-1.83437034110276e-6,-5.52200495828299e-7,1.27148782171659e-6,-19.5850509253325,-5.89568779513170,0.0000467075692255194,-14.3859841086723,-4.33061273385572,0.987651740251105,-0.0179256777582065,-0.00539616669782683,0.0123482597488947,-6.33954845391986,-1.90839424359509
5,5,10000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999987935179176,-0.0000174059621723549,-5.23971671727142e-6,0.999999682186192,-4.58508478138153e-7,-1.38024805185827e-7,3.17813808401206e-7,-21.5853148558273,-6.49782723745536,0.0000120648208241813,-16.3388339843274,-4.91847912345658,0.994871585698134,-0.00741777489185247,-0.00223297274353074,0.00512841430186552,-7.60727146905821,-2.29001689734532


==> data/sim_dec_rad_vs_t_eta4_ell3_n12_q2_m2_k2.txt <==
t,s,nit,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
6,6,117,0.957264957264957,-0.0630097975258004,-0.0189678390759800,0.0427350427350427,-4.54843662469604,-1.36921585741014,0.933004756011495,-0.100043659623072,-0.0301161424225422,0.994797406905958,-0.00752534793647405,-0.00226535545668673,0.00520259309404200,-7.58655340920679,-2.28378013987808,0.0669952439885049,-3.89979750790195,-1.17395602689413,0.405760443540982,-1.30129986727151,-0.391730293402283,0.594239556459018,-0.750883451329968,-0.226038442098016
5,5,601,0.991680532445923,-0.0120526602490239,-0.00362821226250309,0.00831946755407653,-6.90929308582382,-2.07990446766672,0.969803588538717,-0.0442355027767197,-0.0133162132090699,0.998698573207550,-0.00187878479533200,-0.000565570578792346,0.00130142679245001,-9.58569012477548,-2.88558025669743,0.0301964114612831,-5.04947907978151,-1.52004466549199,0.775613195083771,-0.366590747450920,-0.110354811115606,0.224386804916229,-2.15594025424204,-0.649002685386284
4,4,1000,0.996000000000000,-0.00578235259400611,-0.00174066157630127,0.00400000000000000,-7.96578428466209,-2.39794000867204,0.990641455548227,-0.0135650999372086,-0.00408350197527938,0.999674818147147,-0.000469214540660514,-0.000141247651140511,0.000325181852853184,-11.5864656311440,-3.48787369870414,0.00935854445177295,-6.73950012189419,-2.02879169247121,0.943977734272536,-0.0831752639373551,-0.0250382493424125,0.0560222657274636,-4.15785585777831,-1.25163933083846
3,3,1000,0.999000000000000,-0.00144341686966872,-0.000434511774017692,0.00100000000000000,-9.96578428466209,-3.00000000000000,0.997462169048715,-0.00366596990406212,-0.00110356690432411,0.999918938981859,-0.000116951069031491,-0.0000352057798034477,0.0000810610181408156,-13.5906321784318,-4.09118794574408,0.00253783095128550,-8.62218831235647,-2.59553731028270,0.990993762757366,-0.0130521176646352,-0.00392907892399090,0.00900623724263424,-6.79485980295570,-2.04545661702111
2,2,1000,0.999000000000000,-0.00144341686966872,-0.000434511774017692,0.00100000000000000,-9.96578428466209,-3.00000000000000,0.999341041312526,-0.000950989796487570,-0.000286276454313143,0.999979972915753,-0.0000288932644514646,-8.69773927254265e-6,0.0000200270842470318,-15.6076880806726,-4.69838227524963,0.000658958687474504,-10.5675243592993,-3.18114181205889,0.999341250274395,-0.000950688129479847,-0.000286185643495117,0.000658749725604730,-10.5679819237389,-3.18127955268016
1,1,1000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999831199806067,-0.000243547758720797,-0.0000733151807516937,0.999995231632056,-6.87931718758917e-6,-2.07088082315112e-6,4.76836794405244e-6,-17.6780730058020,-5.32163024028412,0.000168800193932839,-12.5323958180056,-3.77262705875353,0.999831213571431,-0.000243527896146447,-0.0000733092015210233,0.000168786428569321,-12.5325134720853,-3.77266247616063


==> data/sim_dec_rad_vs_t_eta4_ell6_n24_q2_m2_k8.txt <==
t,s,nit,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa
12,12,1220,0.918032786885246,-0.123382415505282,-0.0371418080045666,0.0819672131147541,-3.60880924267552,-1.08635983067475,0.972242977443633,-0.0406111858438056,-0.0122251850984699,0.994797090745606,-0.00752580644495219,-0.00226549348149192,0.00520290925439448,-7.58646573963400,-2.28375374870696,0.0277570225563672,-5.17100336874410,-1.55662712167147,0.0709635434618960,-3.81677813944706,-1.14896470676813,0.929036456538104,-0.106192884033193,-0.0319672434200579
11,11,3379,0.970405445398047,-0.0433404487707408,-0.0130467751055311,0.0295945546019533,-5.07852444538908,-1.52878819177490,0.979433139121769,-0.0299810844259322,-0.00902520571473982,0.998698255807353,-0.00187924330381003,-0.000565708603597500,0.00130174419264700,-9.58533831408377,-2.88547435112643,0.0205668608782305,-5.60353457777903,-1.68683198965179,0.260560187157122,-1.94031143377074,-0.584091942494779,0.739439812842878,-0.435495371831944,-0.131097169894254
10,10,10000,0.993100000000000,-0.00998909793909982,-0.00300701810929430,0.00690000000000002,-7.17918792277128,-2.16115090926274,0.990760461284230,-0.0133917994231466,-0.00403133332228272,0.999674500436686,-0.000469673049138744,-0.000141385675945725,0.000325499563314302,-11.5850567716569,-3.48744958973885,0.00923953871576996,-6.75796345781331,-2.03434971040288,0.484882457160721,-1.04429303629657,-0.314363528188282,0.515117542839279,-0.957026421577731,-0.288093659537860
9,9,10000,0.998100000000000,-0.00274372794542711,-0.000825944411515066,0.00190000000000001,-9.03978486610585,-2.72124639904717,0.996744112809665,-0.00470491580384210,-0.00141632078402998,0.999918621193813,-0.000117409577509672,-0.0000353438046086464,0.0000813788061869059,-13.5849873579581,-4.08948868546138,0.00325588719033483,-8.26273357055054,-2.48733065091546,0.678054285191637,-0.560527314384672,-0.168735535018761,0.321945714808363,-1.63511064747649,-0.492217351119977
8,8,10000,0.999600000000000,-0.000577193462745523,-0.000173752545587563,0.000399999999999956,-11.2877123795496,-3.39794000867209,0.999000336872376,-0.00144293037915357,-0.000434365325780025,0.999979655108309,-0.0000293517729297273,-8.83576407776597e-6,0.0000203448916905491,-15.5849738744343,-4.69154461784422,0.000999663127623838,-9.96627037064766,-3.00014632646213,0.817932963760187,-0.289945487434068,-0.0872822888250684,0.182067036239813,-2.45745835301317,-0.739768677351969
7,7,10000,0.999800000000000,-0.000288567865926343,-0.0000868675834285712,0.000199999999999978,-12.2877123795496,-3.69897000433607,0.999717458929230,-0.000407678197276932,-0.000122723365958575,0.999994913819763,-7.33782566572552e-6,-2.20890562833640e-6,5.08618023700047e-6,-17.5849859821645,-5.29360825396216,0.000282541070769971,-11.7892517835635,-3.54891841328771,0.906969176019422,-0.140874574298479,-0.0424074724902362,0.0930308239805779,-3.42614738499458,-1.03137313244908
6,6,10000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999924038992086,-0.000109592731858603,-0.0000329906995961991,0.999998728512178,-1.83437034110276e-6,-5.52200495828299e-7,1.27148782171659e-6,-19.5850509253325,-5.89568779513170,0.0000759610079141560,-13.6843814259385,-4.11940928131453,0.957492436451719,-0.0626670041283005,-0.0188646479810170,0.0425075635482813,-4.55613662093050,-1.37153378724321
5,5,10000,1.00000000000000,0.000000000000000,0.000000000000000,0.000000000000000,-332.192809488736,-100.000000000000,0.999980166584065,-0.0000286138545688976,-8.61362851680502e-6,0.999999682186192,-4.58508478138153e-7,-1.38024805185827e-7,3.17813808401206e-7,-21.5853148558273,-6.49782723745536,0.0000198334159345991,-15.6217072982573,-4.70260248025838,0.983166028137184,-0.0244930285306901,-0.00737313627239141,0.0168339718628159,-5.89248057871977,-1.77381340306210


==> data/sim_dec_rad_vs_t_eta8_ell4_n32_q2_m4_k16.txt <==
t,s,nit,ps,Log2s,Log10s,pf,Log2f,Log10f,sl,Log2sl,Log10sl,su,Log2su,Log10su,fl,Log2fl,Log10fl,fu,Log2fu,Log10fu,sa,Log2sa,Log10sa,fa,Log2fa,Log10fa

